Extraction of form Factors from a Four-Dimensional Angular Analysis of $\overline{B} \rightarrow D^\ast \ell^- \overline{\nu}_\ell$

An angular analysis of the decay ${\overline{B} \rightarrow D^\ast \ell^- \overline{\nu}_\ell}$, $\ell\in\{e,\mu\}$, is reported using the full $e^+e^-$ collision data set collected by the \babar experiment at the $\Upsilon(4S)$ resonance. One $B$ meson from the ${\Upsilon(4S)\to B\overline{B}}$ decay is fully reconstructed in a hadronic decay mode, which constrains the kinematics and provides a determination of the neutrino momentum vector. The kinematics of the semileptonic decay is described by the di-lepton mass squared, $q^2$, and three angles. The first unbinned fit to the full four-dimensional decay rate in the Standard Model is performed in the so-called Boyd-Grinstein-Lebed approach, which employs a generic $q^2$ parameterization of the underlying form factors based on crossing symmetry, analyticity and QCD dispersion relations for the amplitudes. A fit using the more model-dependent Caprini-Lellouch-Neubert (CLN) approach is performed as well. Our form factor shapes show deviations from previous fits based on the CLN parameterization. The latest form factors also provide an updated prediction for the branching fraction ratio $\mathcal{R}(D^\ast)\equiv \mathcal{B}(\overline{B}\to D^\ast \tau^- \bar{\nu}_\tau)/\mathcal{B}({\overline{B} \rightarrow D^\ast \ell^- \overline{\nu}_\ell})=0.253 \pm 0.005$. Finally, using the well measured branching fraction for the ${\overline{B} \rightarrow D^\ast \ell^- \overline{\nu}_\ell}$ decay, a value of $|V_{cb}|=(38.36\pm 0.90)\times10^{-3}$ is obtained that is consistent with the current world average for exclusive ${\overline{B}\to D^{(\ast)}\ell^- \overline{\nu}_\ell}$ decays and remains in tension with the determination from inclusive semileptonic $B$ decays to final states with charm.

==> BaBar_arXiv_1903.10002_results.txt <==

##################################################################
BGL fits
##################################################################

-----------------------------------------------------------
BaBar-only (no Vcb)

a^f_0X10^2 a^f_1X10^2 a^F1_1X10^2 a^g_0X10^2 a^g_1X10^2 [ the five fit variables]
mean values:
0.0129134 0.0163302 0.000330969 0.0274118 0.0832416

5X5 covariance matrix:
1.13434e-07 2.68447e-06 1.86992e-07 1.66927e-07 -2.12149e-06
2.68447e-06 9.98498e-05 6.60685e-06 3.43138e-06 -8.29819e-05
1.86992e-07 6.60685e-06 1.20123e-06 4.4303e-07 -1.7268e-06
1.66927e-07 3.43138e-06 4.4303e-07 1.11006e-06 -1.68546e-05
-2.12149e-06 -8.29819e-05 -1.7268e-06 -1.68546e-05 0.00444209


------------------------------------------------------------
BaBar+HFLAV 

a^f_0X10^2 a^f_1X10^2 a^F1_1X10^2 a^g_0X10^2 a^g_1X10^2 |Vcb|X10^3 [ the six fit variables]
mean values:
0.0129128 0.0163095 0.000330348 0.0274067 0.083308 38.358

6X6 covariance matrix:
1.13606e-07 2.69063e-06 1.87905e-07 1.66957e-07 -2.11561e-06 -0.000249853
2.69063e-06 0.000100081 6.64135e-06 3.43501e-06 -8.28772e-05 -0.00538098
1.87905e-07 6.64135e-06 1.20776e-06 4.44497e-07 -1.70565e-06 -0.000584718
1.66957e-07 3.43501e-06 4.44497e-07 1.1098e-06 -1.68333e-05 -0.000536353
-2.11561e-06 -8.28772e-05 -1.70565e-06 -1.68333e-05 0.00444148 0.00273767 
-0.000249853 -0.00538098 -0.000584718 -0.000536353 0.00273767 0.799634

##################################################################
CLN fits
##################################################################

-----------------------------------------------------------
BaBar-only (no Vcb)

hA1   rho2     R1(1)   R2(1) [ the four fit variables]
mean values:
0.906 0.965583 1.28759 0.991993

4X4 covariance matrix:
0.000168987 1.73561e-07 3.71775e-08 -3.95436e-08
1.73561e-07 0.0058216 0.00105749 -0.00192256
3.71775e-08 0.00105749 0.00182886 -0.000669385
-3.95436e-08 -0.00192256 -0.000669385 0.00128495

------------------------------------------------------------
BaBar+HFLAV 

hA1   rho2     R1(1)   R2(1)    |Vcb|X10^3 [ the five fit variables]
mean values:
0.906 0.965324 1.28757 0.992051 38.3969 

5X5 covariance matrix:
0.000169185 -1.32096e-07 9.20432e-08 -4.25519e-08 -0.00717434
-1.32096e-07 0.00606741 0.00107288 -0.00194125 0.0361817
9.20432e-08 0.00107288 0.00189904 -0.000672977 0.000463507
-4.25519e-08 -0.00194125 -0.000672977 0.00129224 -0.00526059
-0.00717434 0.0361817 0.000463507 -0.00526059 0.707878



